DES-LOC: Desynced Low Communication Adaptive Optimizers for Training Foundation Models

Scaling foundation model training with Distributed Data Parallel (DDP) methods is bandwidth-limited. Existing infrequent communication methods like Local SGD were designed to synchronize only model parameters and cannot be trivially applied to adaptive optimizers due to additional optimizer states. Current approaches extending Local SGD either lack convergence guarantees or require synchronizing all optimizer states, tripling communication costs. We propose Desynced Low Communication Adaptive Optimizers (DES-LOC), a family of optimizers assigning independent synchronization periods to parameters and momenta, enabling lower communication costs while preserving convergence. Through extensive experiments on language models of up to 1.7B, we show that DES-LOC can communicate 170x less than DDP and 2x less than the previous state-of-the-art Local ADAM. Furthermore, unlike previous heuristic approaches, DES-LOC is suited for practical training scenarios prone to system failures. DES-LOC offers a scalable, bandwidth-efficient, and fault-tolerant solution for foundation model training.

==> tables/centralized_res_adopt.csv <==
Name,llm_config.optimizer.lr,llm_config.optimizer.betas,run_uuid,_wandb,metrics/train/LanguagePerplexity
run_uuid: C-135M_l0.0005_w512_20250407_022509,0.0005,"[0.995,0.9999]",C-135M_l0.0005_w512_20250407_022509,,22.80753326
run_uuid: C-135M_l0.001_w512_20250406_120833,0.001,"[0.995,0.9999]",C-135M_l0.001_w512_20250406_120833,,22.70481873
run_uuid: C-135M_l0.0007_w512_20250406_211639,0.0007,"[0.995,0.9999]",C-135M_l0.0007_w512_20250406_211639,,22.52256966
run_uuid: C-135M_l0.001_w512_20250406_181454,0.001,"[0.99,0.9999]",C-135M_l0.001_w512_20250406_181454,,17.36123276
run_uuid: C-135M_l0.0021_w512_20250405_221552,0.0021,"[0.99,0.9999]",C-135M_l0.0021_w512_20250405_221552,,13.54967213
run_uuid: C-135M_l0.001_w512_20250406_214204,0.001,"[0.99,0.9999]",C-135M_l0.001_w512_20250406_214204,,13.32815266
run_uuid: C-135M_l0.0014_w512_20250406_152751,0.0014,"[0.99,0.9999]",C-135M_l0.0014_w512_20250406_152751,,13.24555874
run_uuid: C-135M_l0.003_w512_20250406_051343,0.003,"[0.975,0.9999]",C-135M_l0.003_w512_20250406_051343,,11.03992653
run_uuid: C-135M_l0.0014_w512_20250406_150549,0.0014,"[0.9,0.9999]",C-135M_l0.0014_w512_20250406_150549,,10.67513084
run_uuid: C-135M_l0.0014_w512_20250406_201711,0.0014,"[0.95,0.9999]",C-135M_l0.0014_w512_20250406_201711,,10.30619621
run_uuid: C-135M_l0.003_w512_20250405_095915,0.003,"[0.9,0.9999]",C-135M_l0.003_w512_20250405_095915,,10.2307291
run_uuid: C-135M_l0.0021_w512_20250405_115849,0.0021,"[0.9,0.9999]",C-135M_l0.0021_w512_20250405_115849,,10.1627264
run_uuid: C-135M_l0.003_w512_20250405_151144,0.003,"[0.95,0.9999]",C-135M_l0.003_w512_20250405_151144,,10.11743832
run_uuid: C-135M_l0.0021_w512_20250405_170738,0.0021,"[0.95,0.9999]",C-135M_l0.0021_w512_20250405_170738,,10.05017471
